RepFair-GAN: Mitigating Representation Bias in GANs Using Gradient Clipping

Fairness has become an essential problem in many domains of Machine Learning (ML), such as classification, natural language processing, and Generative Adversarial Networks (GANs). In this research effort, we study the unfairness of GANs. We formally define a new fairness notion for generative models in terms of the distribution of generated samples sharing the same protected attributes (gender, race, etc.). The defined fairness notion (representational fairness) requires the distribution of the sensitive attributes at the test time to be uniform, and, in particular for GAN model, we show that this fairness notion is violated even when the dataset contains equally represented groups, i.e., the generator favors generating one group of samples over the others at the test time. In this work, we shed light on the source of this representation bias in GANs along with a straightforward method to overcome this problem. We first show on two widely used datasets (MNIST, SVHN) that when the norm of the gradient of one group is more important than the other during the discriminator's training, the generator favours sampling data from one group more than the other at test time. We then show that controlling the groups' gradient norm by performing group-wise gradient norm clipping in the discriminator during the training leads to a more fair data generation in terms of representational fairness compared to existing models while preserving the quality of generated samples.

==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/Vanilla-Gan_avg_magnitude.csv <==
0,epoch,normal,shaded
0,0,0.4942464232444763,0.4228081107139587
1,1,0.4890569150447845,0.4943833649158478
2,2,0.5021912058194479,0.5028908054033915
3,3,0.5045982748270035,0.5035299211740494
4,4,0.4992379188537598,0.499677175283432
5,5,0.4909900923569997,0.4961198518673579
6,6,0.4889108708926609,0.4973754669938768
7,7,0.4870215952396393,0.4984783269464969
8,8,0.4866907596588135,0.4986462824874454
9,9,0.4828466951847076,0.4985906332731247
10,10,0.4833429130640896,0.4987848536534743
11,11,0.483164166410764,0.4997232432166735
12,12,0.483071350134336,0.4990485402253958
13,13,0.4837909809180668,0.4997475998742239
14,14,0.4828450083732605,0.500083867708842
15,15,0.4828157648444175,0.5006569512188435
16,16,0.4823772872195524,0.5011173241278705
17,17,0.4824326303270128,0.5007590187920464
18,18,0.4830592902083146,0.5011649696450484
19,19,0.483952122926712,0.5014279663562775
20,20,0.4853559108007522,0.5016094332649594
21,21,0.4844618304209275,0.5017834034833041
22,22,0.4841092863808507,0.5016059434932211
23,23,0.4846027369300524,0.50216011206309
24,24,0.4843627572059631,0.5024410247802734
25,25,0.4839637646308312,0.502763800896131
26,26,0.4842825123557338,0.5027958000147784
27,27,0.4839684888720512,0.502983033657074
28,28,0.4841542192574205,0.5031366677119814
29,29,0.484282444914182,0.5033898949623108
30,30,0.4838269939345698,0.5038966978749921
31,31,0.4825923023745417,0.5039263423532248
32,32,0.4822306642026612,0.5037979790658662
33,33,0.4824342578649521,0.5039186197168687
34,34,0.4828377783298492,0.5040433049201966
35,35,0.4823382852805985,0.5043839861949285
36,36,0.482381177109641,0.5042322390788311
37,37,0.4820400335286793,0.5042850155579416
38,38,0.4816731260373042,0.5043204151667081
39,39,0.4816301718354225,0.5044370532035828
40,40,0.4819305829885529,0.5044823725049089
41,41,0.4816238277015232,0.5047025581200918
42,42,0.4817931631276774,0.5043574765671132
43,43,0.4818745072592388,0.5042350928891789
44,44,0.4818184634049733,0.5043726020389133
45,45,0.4814134473386018,0.504477348016656
46,46,0.4816915139238885,0.5045394834051741
47,47,0.4815476487080256,0.504705169548591
48,48,0.4811141132091989,0.5048119036518798
49,49,0.4807870572805404,0.5051024305820465
50,50,0.4806565379395204,0.5050255399124295
51,51,0.4803628033170333,0.5049616682987946
52,52,0.480423240729098,0.5049305063373638
53,53,0.4801122176426428,0.5047887458845421
54,54,0.479234501990405,0.5043352435935627
55,55,0.4787718297115394,0.5044500194489956
56,56,0.4781448082965717,0.5045318514631506
57,57,0.4779116629526533,0.5046426453467073
58,58,0.4780053420592162,0.5045464690458976
59,59,0.4779995009303093,0.504734967648983
60,60,0.4778275406751476,0.5046922940699781
61,61,0.4772317029776112,0.5047332053222964
62,62,0.4769541531328171,0.5047665517481547
63,63,0.4767828346230089,0.5048128613270819
64,64,0.4764902266172262,0.5044278479539431
65,65,0.4766026197960882,0.5044553681756511
66,66,0.476723086922916,0.5044201385619035
67,67,0.4771721095723264,0.5045414957053521
68,68,0.4767478639664857,0.5046787499517634
69,69,0.4766606284039361,0.5047067723103932
70,70,0.4765224880735639,0.5047011572710225
71,71,0.4766657646331522,0.5047888122498989
72,72,0.4765802911699635,0.5046713462431137
73,73,0.4764510662974538,0.5049520904147947
74,74,0.4763102869192759,0.504983784755071
75,75,0.4758510852330609,0.5048635390244032
76,76,0.4755231083987595,0.5050957860884728
77,77,0.475466387776228,0.5052377123099107
78,78,0.4748097805282738,0.5054369297208665
79,79,0.4747576411813498,0.5056064300239086
80,80,0.4745370116498735,0.5056057653309386
81,81,0.4750495600264247,0.5056948647266482
82,82,0.474657881331731,0.5057103001927755
83,83,0.4740782830686796,0.5059368695531573
84,84,0.474002017694361,0.5060411719714895
85,85,0.4736689658359039,0.50621434283811
86,86,0.473810456950089,0.506166218341082
87,87,0.4735321175645698,0.5062388188459657
88,88,0.4732239269808437,0.5061131106333786
89,89,0.4727528052197562,0.5061057375537025
90,90,0.472704359790781,0.5060663190516796
91,91,0.4727047276885613,0.5061384374680726
92,92,0.4723950499488461,0.5060622801062882
93,93,0.4722099145676227,0.5059792944725524
94,94,0.4717363934767873,0.5059434344894007
95,95,0.4714576335002978,0.5056604848553737
96,96,0.4709847501872741,0.5057402142544383
97,97,0.4706909373706701,0.5056405626997655
98,98,0.4701492849624518,0.5056344445305642
99,99,0.4697154042124748,0.5056984657049179


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/20_resutls_RepFair.csv <==
0,Type,percentages
0,Normal,42.22
1,Shaded,57.78


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/20_resutls_vanilla.csv <==
0,Type,percentages
0,Normal,41.5
1,Shaded,58.5


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/30_resutls_RepFair.csv <==
0,Type,percentages
0,Normal,46.9
1,Shaded,53.1


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/30_resutls_vanilla.csv <==
0,Type,percentages
0,Normal,37.51
1,Shaded,62.49


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/40_resutls_RepFair.csv <==
0,Type,percentages
0,Normal,48.04
1,Shaded,52.96


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/40_resutls_vanilla.csv <==
0,Type,percentages
0,Normal,44.42
1,Shaded,55.58


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Average_gradient_for_white_background_digits_and_black_background_digits_RepFair-GAN.csv <==
0,fair_white,fair_black,epoch
0,0.5274014788958379,0.530929994410079,50
1,0.5127338714090487,0.5151259004892225,100
2,0.5079935472792922,0.5097201441861476,150
3,0.5052155547885973,0.5070203165449282,200


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Average_gradient_for_white_background_digits_and_black_background_digits_Vanilla-GAN.csv <==
0,fair_white,fair_black,epoch
0,0.42282311947660073,0.43292330909235816,50
1,0.41970843966052324,0.42121586100796327,100
2,0.41841029732053614,0.4184559328314992,150
3,0.42090887301110436,0.41485859220991267,200


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/CSV_black_magnitudes.csv <==
epoch,1,2,3,4,5,6,7
0,0.6768964413553725,0.6514613665809504,0.6347959309006583,0.6172114964783029,0.7246824297640059,0.6688421490799952,0.652688944241048
1,0.5961873632672757,0.5699861222087071,0.5624962340603644,0.5531843602490903,0.6096447758312918,0.5853339114154139,0.5833788507212049
2,0.5637864348778525,0.5451031818256934,0.542755349454385,0.5356690206647714,0.571801944828441,0.5553012665328911,0.555623983497336
3,0.5474934031733206,0.5332054887248032,0.5320584080879054,0.5267840863146166,0.5534049314088546,0.5411708810979301,0.5413864644491074
4,0.5380250238589037,0.526544783051269,0.5256650624281368,0.5211919748054272,0.5426012844178412,0.5326359465807173,0.5330126458234512
5,0.531541362140024,0.5219650497544952,0.5213862860742836,0.517369137505662,0.5352760581166995,0.5268706993934653,0.5274270701129254
6,0.5269424397525696,0.5186858026605606,0.518246338664106,0.5146978609862249,0.5299610347683759,0.5227495213285802,0.5233860557992125
7,0.5234944517354106,0.5161701736507318,0.515865552665207,0.512696467305584,0.5260759081595984,0.5195887791828503,0.5203018044197184
8,0.5207663701077755,0.514208102027898,0.5139833698481037,0.5104767423873409,0.5229981793665591,0.5171843251024022,0.5178714303368771
9,0.5185081800337683,0.5126198766282839,0.5125078769049097,0.5098711096481211,0.5205683727919036,0.5153304135245266,0.5159613418187469


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/CSV_black_magnitudes_without_clipping.csv <==
epoch,1,2,3,4,5,6,7
0,0.42078034806970216,0.409447230278342,0.4451869188663629,0.4624255327304873,0.4546548621681256,0.45411804014489526,0.4620240420088148
1,0.411889993688517,0.4091436118846097,0.43691323124161824,0.45704534370153665,0.44835255465223495,0.44660575531458413,0.4515654103807074
2,0.4113056923351579,0.4016799375884101,0.4315134245724194,0.4529873973720487,0.4435033866535989,0.44269170462811547,0.44595452609005654
3,0.4123425396888566,0.3975757991801258,0.42852028571245854,0.45173035517074245,0.4389871339711687,0.4412957412703535,0.44325511917498256
4,0.4140889729983641,0.39622911477204403,0.4279840974396485,0.4508864625505944,0.43761417341346925,0.44067304814309,0.44163759680737497
5,0.41488249055607007,0.39618089051233346,0.4286654557121163,0.4511251538308029,0.4376022139054715,0.43923226145206073,0.4411320173171146
6,0.41606885080000255,0.3985179599543801,0.4292400101011975,0.4517853628926466,0.4375999437733775,0.43772350092902773,0.441803059975093
7,0.41787867651337596,0.40050472017051786,0.43058615837286723,0.452880928917384,0.4380909308110579,0.43705863828039365,0.4435982561182817
8,0.4191466834055142,0.4027222001435882,0.4315114429138193,0.45428954154179596,0.4393213351889525,0.4360357997507104,0.4449732224590628
9,0.4196234305574271,0.40498537833944515,0.43273986097527706,0.4555943846425965,0.4402352560493044,0.43492231510624857,0.44619128546447684


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/CSV_white_magnitudes.csv <==
epoch,1,2,3,4,5,6,7
0,0.6815969879109274,0.6409728071015551,0.6324507200952088,0.615136316950626,0.7032697039203615,0.6413581946091607,0.6427693671759807
1,0.6000870394114065,0.567858665354916,0.5569402709032645,0.5504279358441092,0.6000616832382073,0.572793518771312,0.578591010635858
2,0.5665003639828665,0.5450686258900688,0.5363605352974624,0.5337263818130599,0.565674255157395,0.5479636574872143,0.5520965144499218
3,0.5491531233040351,0.5331097468485037,0.5268075129734864,0.525363919287823,0.54876181909411,0.5357240969683074,0.539061625950928
4,0.5390305903337276,0.5264169002424639,0.5213106452681024,0.5201105215248123,0.5387247324203396,0.5283256822010765,0.5314544143173924
5,0.5322747359662424,0.5219302762484184,0.5176454402698211,0.5164701872375649,0.5320461964237528,0.5233446110433805,0.5261794542524622
6,0.5274095613177245,0.51863879967374,0.5148707291364498,0.5138649946126773,0.5272385119616454,0.5197451441480394,0.522317725195952
7,0.5237476025803431,0.5160372066895604,0.5128029989970777,0.511961407108964,0.5235886488545762,0.5171063762541107,0.5194074702980226
8,0.5208434261650401,0.5140658019405081,0.5112151367429408,0.5104767423873409,0.5208268316048825,0.5150407924725328,0.5170957791780636
9,0.5185511681494718,0.5124941487243383,0.5099110128788339,0.5092659758716179,0.5185920465061079,0.5134394446550968,0.5152370635055316


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/CSV_white_magnitudes_without_clipping.csv <==
epoch,1,2,3,4,5,6,7
0,0.45893744168460815,0.4624011390388776,0.4342580029314073,0.4213008010608958,0.42937277482852887,0.4289885994189212,0.4122770901024391
1,0.4522870522659097,0.44432394811007964,0.434876367199965,0.4160076853839216,0.42085543367207007,0.43727876667453686,0.4114245134152688
2,0.4451767557514221,0.43820011194508807,0.43535972605562206,0.4084101165607761,0.4095121294790113,0.43446122774017837,0.40690925452189736
3,0.44037401966868034,0.4345605673340078,0.4344237383798065,0.402988772837523,0.4019168444343558,0.4300854074581413,0.4021735902378969
4,0.4372104563773411,0.4334623729463062,0.4320652659397182,0.401609088931174,0.3975249075851031,0.4280279692138036,0.4011204875888488
5,0.4362432950475463,0.43388730739946463,0.42992535640365853,0.4014431819000039,0.39589993613119123,0.4279214933076628,0.4017544573399
6,0.43552643456951157,0.4331097327623066,0.4283130368220527,0.4019337995174594,0.3968040698149672,0.42824770646448096,0.40252804064397774
7,0.43459708544571934,0.43345831226931614,0.4263733926671333,0.40224439231191605,0.39809602594765064,0.42785693816103104,0.40288059978101176
8,0.4341780036800618,0.4336710258557727,0.425169482156809,0.40232929400135914,0.3986961988967288,0.4279947633231399,0.4040447718162601
9,0.43463019632308497,0.4338692279214151,0.42375780711287797,0.402456147467529,0.39956965254411014,0.4282007746670582,0.40555177127818315


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Disterbution_RepFair-GAN.csv <==
0,White_backgorund,Balck_backgorund,labels
0,52.14,47.86,0
1,51.0,49.0,1
2,51.06,48.94,2
3,51.88,48.12,3
4,51.36,48.64,4
5,51.33,48.67,5
6,51.29,48.71,6
7,51.49,48.51,7
8,51.49,48.51,8
9,52.28,47.72,9


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Disterbution_normal-GAN.csv <==
0,White_backgorund,Balck_backgorund,labels
0,44.53,55.47,0
1,43.38,56.62,1
2,44.11,55.89,2
3,44.74,55.26,3
4,43.86,56.14,4
5,43.73,56.27,5
6,42.73,57.27,6
7,43.78,56.22,7
8,43.86,56.14,8
9,43.38,56.62,9


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Frequancy_of_each_image_type_FairRep-GAN.csv <==
0,Type,percentages
0,Normal,49.0
1,Shaded,51.0


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Frequancy_of_each_image_type_normal_GAN.csv <==
0,Type,percentages
0,Normal,42.86
1,Shaded,75.14


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/RepFair-GAN_representaion_with_different_norms.csv <==
0,White_backgorund,Balck_backgorund
0,53.47,46.52
1,62.64,37.35
2,83.51,16.48
3,49.63,50.36
4,50.55,49.44
5,51.03,48.97
6,49.31,50.68
7,46.57,53.43
8,53.29,46.7


==> [2022] RepFair-GAN Mitigating Representation Bias in GANs Using Gradient Clipping(2)/images/csv/Vanilla-Gan_avg_magnitude.csv <==
0,epoch,normal,shaded
0,0,0.4942464232444763,0.4228081107139587
1,1,0.4890569150447845,0.4943833649158478
2,2,0.5021912058194479,0.5028908054033915
3,3,0.5045982748270035,0.5035299211740494
4,4,0.4992379188537598,0.499677175283432
5,5,0.4909900923569997,0.4961198518673579
6,6,0.4889108708926609,0.4973754669938768
7,7,0.4870215952396393,0.4984783269464969
8,8,0.4866907596588135,0.4986462824874454
9,9,0.4828466951847076,0.4985906332731247
10,10,0.4833429130640896,0.4987848536534743
11,11,0.483164166410764,0.4997232432166735
12,12,0.483071350134336,0.4990485402253958
13,13,0.4837909809180668,0.4997475998742239
14,14,0.4828450083732605,0.500083867708842
15,15,0.4828157648444175,0.5006569512188435
16,16,0.4823772872195524,0.5011173241278705
17,17,0.4824326303270128,0.5007590187920464
18,18,0.4830592902083146,0.5011649696450484
19,19,0.483952122926712,0.5014279663562775
20,20,0.4853559108007522,0.5016094332649594
21,21,0.4844618304209275,0.5017834034833041
22,22,0.4841092863808507,0.5016059434932211
23,23,0.4846027369300524,0.50216011206309
24,24,0.4843627572059631,0.5024410247802734
25,25,0.4839637646308312,0.502763800896131
26,26,0.4842825123557338,0.5027958000147784
27,27,0.4839684888720512,0.502983033657074
28,28,0.4841542192574205,0.5031366677119814
29,29,0.484282444914182,0.5033898949623108
30,30,0.4838269939345698,0.5038966978749921
31,31,0.4825923023745417,0.5039263423532248
32,32,0.4822306642026612,0.5037979790658662
33,33,0.4824342578649521,0.5039186197168687
34,34,0.4828377783298492,0.5040433049201966
35,35,0.4823382852805985,0.5043839861949285
36,36,0.482381177109641,0.5042322390788311
37,37,0.4820400335286793,0.5042850155579416
38,38,0.4816731260373042,0.5043204151667081
39,39,0.4816301718354225,0.5044370532035828
40,40,0.4819305829885529,0.5044823725049089
41,41,0.4816238277015232,0.5047025581200918
42,42,0.4817931631276774,0.5043574765671132
43,43,0.4818745072592388,0.5042350928891789
44,44,0.4818184634049733,0.5043726020389133
45,45,0.4814134473386018,0.504477348016656
46,46,0.4816915139238885,0.5045394834051741
47,47,0.4815476487080256,0.504705169548591
48,48,0.4811141132091989,0.5048119036518798
49,49,0.4807870572805404,0.5051024305820465
50,50,0.4806565379395204,0.5050255399124295
51,51,0.4803628033170333,0.5049616682987946
52,52,0.480423240729098,0.5049305063373638
53,53,0.4801122176426428,0.5047887458845421
54,54,0.479234501990405,0.5043352435935627
55,55,0.4787718297115394,0.5044500194489956
56,56,0.4781448082965717,0.5045318514631506
57,57,0.4779116629526533,0.5046426453467073
58,58,0.4780053420592162,0.5045464690458976
59,59,0.4779995009303093,0.504734967648983
60,60,0.4778275406751476,0.5046922940699781
61,61,0.4772317029776112,0.5047332053222964
62,62,0.4769541531328171,0.5047665517481547
63,63,0.4767828346230089,0.5048128613270819
64,64,0.4764902266172262,0.5044278479539431
65,65,0.4766026197960882,0.5044553681756511
66,66,0.476723086922916,0.5044201385619035
67,67,0.4771721095723264,0.5045414957053521
68,68,0.4767478639664857,0.5046787499517634
69,69,0.4766606284039361,0.5047067723103932
70,70,0.4765224880735639,0.5047011572710225
71,71,0.4766657646331522,0.5047888122498989
72,72,0.4765802911699635,0.5046713462431137
73,73,0.4764510662974538,0.5049520904147947
74,74,0.4763102869192759,0.504983784755071
75,75,0.4758510852330609,0.5048635390244032
76,76,0.4755231083987595,0.5050957860884728
77,77,0.475466387776228,0.5052377123099107
78,78,0.4748097805282738,0.5054369297208665
79,79,0.4747576411813498,0.5056064300239086
80,80,0.4745370116498735,0.5056057653309386
81,81,0.4750495600264247,0.5056948647266482
82,82,0.474657881331731,0.5057103001927755
83,83,0.4740782830686796,0.5059368695531573
84,84,0.474002017694361,0.5060411719714895
85,85,0.4736689658359039,0.50621434283811
86,86,0.473810456950089,0.506166218341082
87,87,0.4735321175645698,0.5062388188459657
88,88,0.4732239269808437,0.5061131106333786
89,89,0.4727528052197562,0.5061057375537025
90,90,0.472704359790781,0.5060663190516796
91,91,0.4727047276885613,0.5061384374680726
92,92,0.4723950499488461,0.5060622801062882
93,93,0.4722099145676227,0.5059792944725524
94,94,0.4717363934767873,0.5059434344894007
95,95,0.4714576335002978,0.5056604848553737
96,96,0.4709847501872741,0.5057402142544383
97,97,0.4706909373706701,0.5056405626997655
98,98,0.4701492849624518,0.5056344445305642
99,99,0.4697154042124748,0.5056984657049179


==> images/Vanilla-Gan_avg_magnitude.csv <==
0,epoch,normal,shaded
0,0,0.4942464232444763,0.4228081107139587
1,1,0.4890569150447845,0.4943833649158478
2,2,0.5021912058194479,0.5028908054033915
3,3,0.5045982748270035,0.5035299211740494
4,4,0.4992379188537598,0.499677175283432
5,5,0.4909900923569997,0.4961198518673579
6,6,0.4889108708926609,0.4973754669938768
7,7,0.4870215952396393,0.4984783269464969
8,8,0.4866907596588135,0.4986462824874454
9,9,0.4828466951847076,0.4985906332731247
10,10,0.4833429130640896,0.4987848536534743
11,11,0.483164166410764,0.4997232432166735
12,12,0.483071350134336,0.4990485402253958
13,13,0.4837909809180668,0.4997475998742239
14,14,0.4828450083732605,0.500083867708842
15,15,0.4828157648444175,0.5006569512188435
16,16,0.4823772872195524,0.5011173241278705
17,17,0.4824326303270128,0.5007590187920464
18,18,0.4830592902083146,0.5011649696450484
19,19,0.483952122926712,0.5014279663562775
20,20,0.4853559108007522,0.5016094332649594
21,21,0.4844618304209275,0.5017834034833041
22,22,0.4841092863808507,0.5016059434932211
23,23,0.4846027369300524,0.50216011206309
24,24,0.4843627572059631,0.5024410247802734
25,25,0.4839637646308312,0.502763800896131
26,26,0.4842825123557338,0.5027958000147784
27,27,0.4839684888720512,0.502983033657074
28,28,0.4841542192574205,0.5031366677119814
29,29,0.484282444914182,0.5033898949623108
30,30,0.4838269939345698,0.5038966978749921
31,31,0.4825923023745417,0.5039263423532248
32,32,0.4822306642026612,0.5037979790658662
33,33,0.4824342578649521,0.5039186197168687
34,34,0.4828377783298492,0.5040433049201966
35,35,0.4823382852805985,0.5043839861949285
36,36,0.482381177109641,0.5042322390788311
37,37,0.4820400335286793,0.5042850155579416
38,38,0.4816731260373042,0.5043204151667081
39,39,0.4816301718354225,0.5044370532035828
40,40,0.4819305829885529,0.5044823725049089
41,41,0.4816238277015232,0.5047025581200918
42,42,0.4817931631276774,0.5043574765671132
43,43,0.4818745072592388,0.5042350928891789
44,44,0.4818184634049733,0.5043726020389133
45,45,0.4814134473386018,0.504477348016656
46,46,0.4816915139238885,0.5045394834051741
47,47,0.4815476487080256,0.504705169548591
48,48,0.4811141132091989,0.5048119036518798
49,49,0.4807870572805404,0.5051024305820465
50,50,0.4806565379395204,0.5050255399124295
51,51,0.4803628033170333,0.5049616682987946
52,52,0.480423240729098,0.5049305063373638
53,53,0.4801122176426428,0.5047887458845421
54,54,0.479234501990405,0.5043352435935627
55,55,0.4787718297115394,0.5044500194489956
56,56,0.4781448082965717,0.5045318514631506
57,57,0.4779116629526533,0.5046426453467073
58,58,0.4780053420592162,0.5045464690458976
59,59,0.4779995009303093,0.504734967648983
60,60,0.4778275406751476,0.5046922940699781
61,61,0.4772317029776112,0.5047332053222964
62,62,0.4769541531328171,0.5047665517481547
63,63,0.4767828346230089,0.5048128613270819
64,64,0.4764902266172262,0.5044278479539431
65,65,0.4766026197960882,0.5044553681756511
66,66,0.476723086922916,0.5044201385619035
67,67,0.4771721095723264,0.5045414957053521
68,68,0.4767478639664857,0.5046787499517634
69,69,0.4766606284039361,0.5047067723103932
70,70,0.4765224880735639,0.5047011572710225
71,71,0.4766657646331522,0.5047888122498989
72,72,0.4765802911699635,0.5046713462431137
73,73,0.4764510662974538,0.5049520904147947
74,74,0.4763102869192759,0.504983784755071
75,75,0.4758510852330609,0.5048635390244032
76,76,0.4755231083987595,0.5050957860884728
77,77,0.475466387776228,0.5052377123099107
78,78,0.4748097805282738,0.5054369297208665
79,79,0.4747576411813498,0.5056064300239086
80,80,0.4745370116498735,0.5056057653309386
81,81,0.4750495600264247,0.5056948647266482
82,82,0.474657881331731,0.5057103001927755
83,83,0.4740782830686796,0.5059368695531573
84,84,0.474002017694361,0.5060411719714895
85,85,0.4736689658359039,0.50621434283811
86,86,0.473810456950089,0.506166218341082
87,87,0.4735321175645698,0.5062388188459657
88,88,0.4732239269808437,0.5061131106333786
89,89,0.4727528052197562,0.5061057375537025
90,90,0.472704359790781,0.5060663190516796
91,91,0.4727047276885613,0.5061384374680726
92,92,0.4723950499488461,0.5060622801062882
93,93,0.4722099145676227,0.5059792944725524
94,94,0.4717363934767873,0.5059434344894007
95,95,0.4714576335002978,0.5056604848553737
96,96,0.4709847501872741,0.5057402142544383
97,97,0.4706909373706701,0.5056405626997655
98,98,0.4701492849624518,0.5056344445305642
99,99,0.4697154042124748,0.5056984657049179


==> images/csv/20_resutls_RepFair.csv <==
0,Type,percentages
0,Normal,42.22
1,Shaded,57.78


==> images/csv/20_resutls_vanilla.csv <==
0,Type,percentages
0,Normal,41.5
1,Shaded,58.5


==> images/csv/30_resutls_RepFair.csv <==
0,Type,percentages
0,Normal,46.9
1,Shaded,53.1


==> images/csv/30_resutls_vanilla.csv <==
0,Type,percentages
0,Normal,37.51
1,Shaded,62.49


==> images/csv/40_resutls_RepFair.csv <==
0,Type,percentages
0,Normal,48.04
1,Shaded,52.96


==> images/csv/40_resutls_vanilla.csv <==
0,Type,percentages
0,Normal,44.42
1,Shaded,55.58


==> images/csv/Average_gradient_for_white_background_digits_and_black_background_digits_RepFair-GAN.csv <==
0,fair_white,fair_black,epoch
0,0.5274014788958379,0.530929994410079,50
1,0.5127338714090487,0.5151259004892225,100
2,0.5079935472792922,0.5097201441861476,150
3,0.5052155547885973,0.5070203165449282,200


==> images/csv/Average_gradient_for_white_background_digits_and_black_background_digits_Vanilla-GAN.csv <==
0,fair_white,fair_black,epoch
0,0.42282311947660073,0.43292330909235816,50
1,0.41970843966052324,0.42121586100796327,100
2,0.41841029732053614,0.4184559328314992,150
3,0.42090887301110436,0.41485859220991267,200


==> images/csv/CSV_black_magnitudes.csv <==
epoch,1,2,3,4,5,6,7
0,0.6768964413553725,0.6514613665809504,0.6347959309006583,0.6172114964783029,0.7246824297640059,0.6688421490799952,0.652688944241048
1,0.5961873632672757,0.5699861222087071,0.5624962340603644,0.5531843602490903,0.6096447758312918,0.5853339114154139,0.5833788507212049
2,0.5637864348778525,0.5451031818256934,0.542755349454385,0.5356690206647714,0.571801944828441,0.5553012665328911,0.555623983497336
3,0.5474934031733206,0.5332054887248032,0.5320584080879054,0.5267840863146166,0.5534049314088546,0.5411708810979301,0.5413864644491074
4,0.5380250238589037,0.526544783051269,0.5256650624281368,0.5211919748054272,0.5426012844178412,0.5326359465807173,0.5330126458234512
5,0.531541362140024,0.5219650497544952,0.5213862860742836,0.517369137505662,0.5352760581166995,0.5268706993934653,0.5274270701129254
6,0.5269424397525696,0.5186858026605606,0.518246338664106,0.5146978609862249,0.5299610347683759,0.5227495213285802,0.5233860557992125
7,0.5234944517354106,0.5161701736507318,0.515865552665207,0.512696467305584,0.5260759081595984,0.5195887791828503,0.5203018044197184
8,0.5207663701077755,0.514208102027898,0.5139833698481037,0.5104767423873409,0.5229981793665591,0.5171843251024022,0.5178714303368771
9,0.5185081800337683,0.5126198766282839,0.5125078769049097,0.5098711096481211,0.5205683727919036,0.5153304135245266,0.5159613418187469


==> images/csv/CSV_black_magnitudes_without_clipping.csv <==
epoch,1,2,3,4,5,6,7
0,0.42078034806970216,0.409447230278342,0.4451869188663629,0.4624255327304873,0.4546548621681256,0.45411804014489526,0.4620240420088148
1,0.411889993688517,0.4091436118846097,0.43691323124161824,0.45704534370153665,0.44835255465223495,0.44660575531458413,0.4515654103807074
2,0.4113056923351579,0.4016799375884101,0.4315134245724194,0.4529873973720487,0.4435033866535989,0.44269170462811547,0.44595452609005654
3,0.4123425396888566,0.3975757991801258,0.42852028571245854,0.45173035517074245,0.4389871339711687,0.4412957412703535,0.44325511917498256
4,0.4140889729983641,0.39622911477204403,0.4279840974396485,0.4508864625505944,0.43761417341346925,0.44067304814309,0.44163759680737497
5,0.41488249055607007,0.39618089051233346,0.4286654557121163,0.4511251538308029,0.4376022139054715,0.43923226145206073,0.4411320173171146
6,0.41606885080000255,0.3985179599543801,0.4292400101011975,0.4517853628926466,0.4375999437733775,0.43772350092902773,0.441803059975093
7,0.41787867651337596,0.40050472017051786,0.43058615837286723,0.452880928917384,0.4380909308110579,0.43705863828039365,0.4435982561182817
8,0.4191466834055142,0.4027222001435882,0.4315114429138193,0.45428954154179596,0.4393213351889525,0.4360357997507104,0.4449732224590628
9,0.4196234305574271,0.40498537833944515,0.43273986097527706,0.4555943846425965,0.4402352560493044,0.43492231510624857,0.44619128546447684


==> images/csv/CSV_white_magnitudes.csv <==
epoch,1,2,3,4,5,6,7
0,0.6815969879109274,0.6409728071015551,0.6324507200952088,0.615136316950626,0.7032697039203615,0.6413581946091607,0.6427693671759807
1,0.6000870394114065,0.567858665354916,0.5569402709032645,0.5504279358441092,0.6000616832382073,0.572793518771312,0.578591010635858
2,0.5665003639828665,0.5450686258900688,0.5363605352974624,0.5337263818130599,0.565674255157395,0.5479636574872143,0.5520965144499218
3,0.5491531233040351,0.5331097468485037,0.5268075129734864,0.525363919287823,0.54876181909411,0.5357240969683074,0.539061625950928
4,0.5390305903337276,0.5264169002424639,0.5213106452681024,0.5201105215248123,0.5387247324203396,0.5283256822010765,0.5314544143173924
5,0.5322747359662424,0.5219302762484184,0.5176454402698211,0.5164701872375649,0.5320461964237528,0.5233446110433805,0.5261794542524622
6,0.5274095613177245,0.51863879967374,0.5148707291364498,0.5138649946126773,0.5272385119616454,0.5197451441480394,0.522317725195952
7,0.5237476025803431,0.5160372066895604,0.5128029989970777,0.511961407108964,0.5235886488545762,0.5171063762541107,0.5194074702980226
8,0.5208434261650401,0.5140658019405081,0.5112151367429408,0.5104767423873409,0.5208268316048825,0.5150407924725328,0.5170957791780636
9,0.5185511681494718,0.5124941487243383,0.5099110128788339,0.5092659758716179,0.5185920465061079,0.5134394446550968,0.5152370635055316


==> images/csv/CSV_white_magnitudes_without_clipping.csv <==
epoch,1,2,3,4,5,6,7
0,0.45893744168460815,0.4624011390388776,0.4342580029314073,0.4213008010608958,0.42937277482852887,0.4289885994189212,0.4122770901024391
1,0.4522870522659097,0.44432394811007964,0.434876367199965,0.4160076853839216,0.42085543367207007,0.43727876667453686,0.4114245134152688
2,0.4451767557514221,0.43820011194508807,0.43535972605562206,0.4084101165607761,0.4095121294790113,0.43446122774017837,0.40690925452189736
3,0.44037401966868034,0.4345605673340078,0.4344237383798065,0.402988772837523,0.4019168444343558,0.4300854074581413,0.4021735902378969
4,0.4372104563773411,0.4334623729463062,0.4320652659397182,0.401609088931174,0.3975249075851031,0.4280279692138036,0.4011204875888488
5,0.4362432950475463,0.43388730739946463,0.42992535640365853,0.4014431819000039,0.39589993613119123,0.4279214933076628,0.4017544573399
6,0.43552643456951157,0.4331097327623066,0.4283130368220527,0.4019337995174594,0.3968040698149672,0.42824770646448096,0.40252804064397774
7,0.43459708544571934,0.43345831226931614,0.4263733926671333,0.40224439231191605,0.39809602594765064,0.42785693816103104,0.40288059978101176
8,0.4341780036800618,0.4336710258557727,0.425169482156809,0.40232929400135914,0.3986961988967288,0.4279947633231399,0.4040447718162601
9,0.43463019632308497,0.4338692279214151,0.42375780711287797,0.402456147467529,0.39956965254411014,0.4282007746670582,0.40555177127818315


==> images/csv/Disterbution_RepFair-GAN.csv <==
0,White_backgorund,Balck_backgorund,labels
0,52.14,47.86,0
1,51.0,49.0,1
2,51.06,48.94,2
3,51.88,48.12,3
4,51.36,48.64,4
5,51.33,48.67,5
6,51.29,48.71,6
7,51.49,48.51,7
8,51.49,48.51,8
9,52.28,47.72,9


==> images/csv/Disterbution_normal-GAN.csv <==
0,White_backgorund,Balck_backgorund,labels
0,44.53,55.47,0
1,43.38,56.62,1
2,44.11,55.89,2
3,44.74,55.26,3
4,43.86,56.14,4
5,43.73,56.27,5
6,42.73,57.27,6
7,43.78,56.22,7
8,43.86,56.14,8
9,43.38,56.62,9


==> images/csv/Frequancy_of_each_image_type_FairRep-GAN.csv <==
0,Type,percentages
0,Normal,49.0
1,Shaded,51.0


==> images/csv/Frequancy_of_each_image_type_normal_GAN.csv <==
0,Type,percentages
0,Normal,42.86
1,Shaded,75.14


==> images/csv/RepFair-GAN_representaion_with_different_norms.csv <==
0,White_backgorund,Balck_backgorund
0,53.47,46.52
1,62.64,37.35
2,83.51,16.48
3,49.63,50.36
4,50.55,49.44
5,51.03,48.97
6,49.31,50.68
7,46.57,53.43
8,53.29,46.7


==> images/csv/Vanilla-Gan_avg_magnitude.csv <==
0,epoch,normal,shaded
0,0,0.4942464232444763,0.4228081107139587
1,1,0.4890569150447845,0.4943833649158478
2,2,0.5021912058194479,0.5028908054033915
3,3,0.5045982748270035,0.5035299211740494
4,4,0.4992379188537598,0.499677175283432
5,5,0.4909900923569997,0.4961198518673579
6,6,0.4889108708926609,0.4973754669938768
7,7,0.4870215952396393,0.4984783269464969
8,8,0.4866907596588135,0.4986462824874454
9,9,0.4828466951847076,0.4985906332731247
10,10,0.4833429130640896,0.4987848536534743
11,11,0.483164166410764,0.4997232432166735
12,12,0.483071350134336,0.4990485402253958
13,13,0.4837909809180668,0.4997475998742239
14,14,0.4828450083732605,0.500083867708842
15,15,0.4828157648444175,0.5006569512188435
16,16,0.4823772872195524,0.5011173241278705
17,17,0.4824326303270128,0.5007590187920464
18,18,0.4830592902083146,0.5011649696450484
19,19,0.483952122926712,0.5014279663562775
20,20,0.4853559108007522,0.5016094332649594
21,21,0.4844618304209275,0.5017834034833041
22,22,0.4841092863808507,0.5016059434932211
23,23,0.4846027369300524,0.50216011206309
24,24,0.4843627572059631,0.5024410247802734
25,25,0.4839637646308312,0.502763800896131
26,26,0.4842825123557338,0.5027958000147784
27,27,0.4839684888720512,0.502983033657074
28,28,0.4841542192574205,0.5031366677119814
29,29,0.484282444914182,0.5033898949623108
30,30,0.4838269939345698,0.5038966978749921
31,31,0.4825923023745417,0.5039263423532248
32,32,0.4822306642026612,0.5037979790658662
33,33,0.4824342578649521,0.5039186197168687
34,34,0.4828377783298492,0.5040433049201966
35,35,0.4823382852805985,0.5043839861949285
36,36,0.482381177109641,0.5042322390788311
37,37,0.4820400335286793,0.5042850155579416
38,38,0.4816731260373042,0.5043204151667081
39,39,0.4816301718354225,0.5044370532035828
40,40,0.4819305829885529,0.5044823725049089
41,41,0.4816238277015232,0.5047025581200918
42,42,0.4817931631276774,0.5043574765671132
43,43,0.4818745072592388,0.5042350928891789
44,44,0.4818184634049733,0.5043726020389133
45,45,0.4814134473386018,0.504477348016656
46,46,0.4816915139238885,0.5045394834051741
47,47,0.4815476487080256,0.504705169548591
48,48,0.4811141132091989,0.5048119036518798
49,49,0.4807870572805404,0.5051024305820465
50,50,0.4806565379395204,0.5050255399124295
51,51,0.4803628033170333,0.5049616682987946
52,52,0.480423240729098,0.5049305063373638
53,53,0.4801122176426428,0.5047887458845421
54,54,0.479234501990405,0.5043352435935627
55,55,0.4787718297115394,0.5044500194489956
56,56,0.4781448082965717,0.5045318514631506
57,57,0.4779116629526533,0.5046426453467073
58,58,0.4780053420592162,0.5045464690458976
59,59,0.4779995009303093,0.504734967648983
60,60,0.4778275406751476,0.5046922940699781
61,61,0.4772317029776112,0.5047332053222964
62,62,0.4769541531328171,0.5047665517481547
63,63,0.4767828346230089,0.5048128613270819
64,64,0.4764902266172262,0.5044278479539431
65,65,0.4766026197960882,0.5044553681756511
66,66,0.476723086922916,0.5044201385619035
67,67,0.4771721095723264,0.5045414957053521
68,68,0.4767478639664857,0.5046787499517634
69,69,0.4766606284039361,0.5047067723103932
70,70,0.4765224880735639,0.5047011572710225
71,71,0.4766657646331522,0.5047888122498989
72,72,0.4765802911699635,0.5046713462431137
73,73,0.4764510662974538,0.5049520904147947
74,74,0.4763102869192759,0.504983784755071
75,75,0.4758510852330609,0.5048635390244032
76,76,0.4755231083987595,0.5050957860884728
77,77,0.475466387776228,0.5052377123099107
78,78,0.4748097805282738,0.5054369297208665
79,79,0.4747576411813498,0.5056064300239086
80,80,0.4745370116498735,0.5056057653309386
81,81,0.4750495600264247,0.5056948647266482
82,82,0.474657881331731,0.5057103001927755
83,83,0.4740782830686796,0.5059368695531573
84,84,0.474002017694361,0.5060411719714895
85,85,0.4736689658359039,0.50621434283811
86,86,0.473810456950089,0.506166218341082
87,87,0.4735321175645698,0.5062388188459657
88,88,0.4732239269808437,0.5061131106333786
89,89,0.4727528052197562,0.5061057375537025
90,90,0.472704359790781,0.5060663190516796
91,91,0.4727047276885613,0.5061384374680726
92,92,0.4723950499488461,0.5060622801062882
93,93,0.4722099145676227,0.5059792944725524
94,94,0.4717363934767873,0.5059434344894007
95,95,0.4714576335002978,0.5056604848553737
96,96,0.4709847501872741,0.5057402142544383
97,97,0.4706909373706701,0.5056405626997655
98,98,0.4701492849624518,0.5056344445305642
99,99,0.4697154042124748,0.5056984657049179

